Light Dark Matter Through the Quark Axial-Vector Current Portal

We consider a model in which dark matter is a light (350 MeV) Dirac fermion which couples to quarks as an axial-vector current. At center-of-mass (CM) energies below the confinement scale, such a DM interaction structure may be described through its low energy effective couplings to mesons. In this paper we focus on dark matter annihilation into these final state mesons, and its resulting photon spectrum. We present a coarse-grained approach for analyzing our model in which we argue the meson spectrum solely from kinematics and symmetries and thereby estimate the total DM annihilation cross section that corresponds to a given expected photon signal. We then corroborate and refine these findings with the more systematic approach of the chiral Lagrangian description of the model, since the CM energies we consider admit such a perturbative treatment. In both cases, we obtain constraints on the model by comparing the estimated photon signals to current and future observations, and show that the axial-vector DM portal is significantly more conducive to photon production for lighter forms of dark matter than a pure vector-like portal; establishing itself as a prime candidate for indirect detection probes with significant discovery reach.

==> refereeresponse.txt <==

We thank the referee for a careful reading of our manuscript, and  for the positive comments.  We now respond to the specific points the referee made.

1) We have clarified the difference between the effective cross section and decay rate and  the total cross section and decay rate in the text.  These are related by a factor < N_p >, the photon acceptance factor averaged over all channels, weighted by the branching fraction.  < N_p> depends on the flavor structure, but is  of order 1. Hence our sensitivity indeed improves over
Planck bounds by an order of magnitude. 

We agree with the referee that we were unclear on this point, and have modified Section IV and V to clarify this point. (The relevant portions are just above equation (12) and just below equation (21).)

2) We have added text to the conclusion to more quantitatively describe how limits from CRESST  or other experiments can also constrain these scenarios, if a dark matter bilinear couples to a quark current (there are no constraints if a single spin-1 dark matter field couples to the quark current).  In particular, if dark matter has equal couplings to up and down quarks, then 
current direct detection experiments exceed the bounds which would be available from indirect 
detection.  But if dark matter has opposite coupling to up and down quarks, then SI scattering 
would be maximally isospin-violating, and direct detection experiments would be largely unconstraining. If, instead, dark matter coupled largely to strange quarks, then the SI-scattering cross section would  vanish, as the nucleon has no net strangeness; direction detection experiments would again be unconstraining.

(The relevant changes are in the second paragraph of the conclusions.)


3) We have moved the text of the earlier appendix C  (detailing the constraints on the parameter space of the models) to the main body in section VA, as the referee suggested.

 4)  The origin of the factor 3  is Table II of this manuscript.  The ratio  of the effective cross section (decay rate) to the total cross section (decay rate) is given by < N_p >,  the photon acceptance factor averaged over all channels, weighted by the branching fraction.  As long as the total branching fraction to all of the states we consider is nearly 1, then higher order corrections to the branching fractions can change < N_p > by a factor which is at most the ratio of the largest N_p to the smallest N_p, and this ratio is ~ 3.

We agree with the referee that we were not sufficiently clear in detailing these points, and have 
updated Section IV and V accordingly. (The relevant portions are just above equation (12) and just below equation (21).)






